Photohadronic Modelling of the 2010 Gamma-ray Flare from Mrk 421

Blazars are a subclass of active galactic nuclei (AGN) that have a relativistic jet with a small viewing angle towards the observer. Recent results based on hadronic scenarios have motivated an ongoing discussion of how a blazar can produce high energy neutrinos during a flaring state and which scenario can successfully describe the observed gamma-ray behaviour. Markarian 421 is one of the closest and brightest objects in the extragalactic gamma-ray sky and showed flaring activity over a 14-day period in March 2010. In this work, we describe the performed analysis of \textit{Fermi}-LAT data from the source focused on the MeV range (100 MeV - 1 GeV), and study the possibility of a contribution coming from the $p\gamma$ interactions between protons and MeV SSC target photons to fit the very high energy (VHE) gamma-ray emission. The fit results were compared with two leptonic models (one-zone and two-zone) using the Akaike Information Criteria (AIC) test, which evaluates goodness-of-fit alongside the simplicity of the model. In all cases the photohadronic model was favoured as a better fit description in comparison to the one-zone leptonic model, and with respect to the two-zone model in the majority of cases. Our results show the potential of a photohadronic contribution to a lepto-hadronic origin of gamma-ray flux of blazars. Future gamma-ray observations above tens of TeV and below 100 MeV in energy will be crucial to test and discriminate between models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> PH_modelling_of_Mrk 421/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
